Data Capsule: A New Paradigm for Automatic Compliance with Data Privacy Regulations

The increasing pace of data collection has led to increasing awareness of privacy risks, resulting in new data privacy regulations like General data Protection Regulation (GDPR). Such regulations are an important step, but automatic compliance checking is challenging. In this work, we present a new paradigm, Data Capsule, for automatic compliance checking of data privacy regulations in heterogeneous data processing infrastructures. Our key insight is to pair up a data subject's data with a policy governing how the data is processed. Specified in our formal policy language: PrivPolicy, the policy is created and provided by the data subject alongside the data, and is associated with the data throughout the life-cycle of data processing (e.g., data transformation by data processing systems, data aggregation of multiple data subjects' data). We introduce a solution for static enforcement of privacy policies based on the concept of residual policies, and present a novel algorithm based on abstract interpretation for deriving residual policies in PrivPolicy. Our solution ensures compliance automatically, and is designed for deployment alongside existing infrastructure. We also design and develop PrivGuard, a reference data capsule manager that implements all the functionalities of Data Capsule paradigm.

==> data/ccpa_filter.dat <==
x y ey
2 1.4E-5 1.1749042514179762E-4
4 2.1000000000000002E-5 1.433840995368723E-4
8 2.4E-5 1.5304901175767146E-4
16 2.3E-5 1.4990330216509625E-4
32 2.5E-5 1.5612494995995876E-4
64 2.4E-5 1.530490117576705E-4
128 2.5E-5 1.5612494995995895E-4
256 2.2E-5 1.4668333238647164E-4
512 1.7999999999999997E-5 1.32951118836963E-4
1024 2.4E-5 1.5304901175767138E-4


==> data/ccpa_lub.dat <==
x y ey
2 1.0E-4 3.0000000000000003E-4
4 3.0E-4 4.5825756949558394E-4
8 8.0E-4 4.0E-4
16 8.0E-4 4.000000000000001E-4
32 0.001 0.0
64 8.0E-4 4.0E-4
128 0.001 0.0
256 8.0E-4 4.0E-4
512 0.001 0.0
1024 9.0E-4 3.0E-4

==> data/ferpa_filter.dat <==
x y ey
2 2.9E-5 1.6780643611018093E-4
4 6.8E-5 2.5174590364095237E-4
8 1.0899999999999999E-4 6.075516438954011E-4
16 1.14E-4 3.1781126474686363E-4
32 1.15E-4 3.1902194281898755E-4
64 1.31E-4 3.374003556607509E-4
128 1.27E-4 3.329729718761004E-4
256 1.45E-4 5.779057016503666E-4
512 1.46E-4 3.5310621631457975E-4
1024 1.4299999999999998E-4 3.500728495613438E-4


==> data/ferpa_lub.dat <==
x y ey
2 0.0031 0.0015779733838059502
4 0.039700000000000006 0.044292324391478934
8 0.4754 0.402965805000871
16 6.1333 3.7704623602417784
32 10.7977 2.4749943050439533
64 11.651299999999999 0.12363336928192162
128 11.7322 0.15079442960534054
256 11.7195 0.18628969375679374
512 11.6099 0.11967493471901292
1024 11.6624 0.12185253382675305

==> data/gdpr_filter.dat <==
x y ey
2 8.999999999999999E-6 9.444045743218276E-5
4 1.0E-5 9.949874371066135E-5
8 6.0E-6 7.72269383052302E-5
16 8.999999999999999E-6 9.444045743218313E-5
32 8.0E-6 8.908422980528062E-5
64 1.0E-5 9.949874371066162E-5
128 8.999999999999999E-6 9.444045743218254E-5
256 8.0E-6 8.908422980528057E-5
512 1.4999999999999999E-5 1.2155245781143346E-4
1024 7.0E-6 8.337265738837866E-5


==> data/gdpr_lub.dat <==
x y ey
2 1E-5 0.0
4 1E-5 0.0
8 1.0E-4 3.0000000000000003E-4
16 1.0E-4 3.0000000000000003E-4
32 0.0 0.0
64 3.0E-4 4.5825756949558394E-4
128 0.0 0.0
256 2.0E-4 4.000000000000001E-4
512 2.0E-4 4.000000000000001E-4
1024 1.0E-4 3.0000000000000003E-4


==> data/hipaa_filter.dat <==
x y ey
2 2.2E-5 1.4668333238647166E-4
4 4.2000000000000004E-5 2.0058913230781223E-4
8 4.6E-5 2.1420550879937825E-4
16 5.6E-5 2.299217258111976E-4
32 5.7E-5 2.444401767304199E-4
64 5.4E-5 2.260176984220471E-4
128 6.6E-5 2.482820976228465E-4
256 5.9E-5 2.3562470159132413E-4
512 5.9999999999999995E-5 2.3748684174075665E-4
1024 6.6E-5 2.482820976228467E-4

==> data/hipaa_lub.dat <==
x y ey
2 0.0021000000000000003 0.0013747727084867521
4 0.016399999999999998 0.015272196960489998
8 0.0698 0.07899088555016966
16 0.1601 0.06786081343455883
32 0.2027 0.01230487708187286
64 0.1989 0.00613921819126833
128 0.1992 0.00574108003776293
256 0.2017 0.010100000000000001
512 0.1965 0.007684399781375251
1024 0.1965 0.011324751652906124
